Formalizing and Checking Thread Refinement for Data-Race-Free Execution Models (Extended Version)

When optimizing a thread in a concurrent program (either done manually or by the compiler), it must be guaranteed that the resulting thread is a refinement of the original thread. Most theories of valid optimizations are formulated in terms of valid syntactic transformations on the program code, or in terms of valid transformations on thread execution traces. We present a new theory formulated instead in terms of the state of threads at synchronization operations, and show that it provides several advantages: it supports more optimizations, and leads to more efficient and simpler procedures for refinement checking. We develop the theory for the SC-for-DRF execution model (using locks for synchronization), and show that its application in a compiler testing setting leads to large performance improvements.

==> cmmtest_len-time-cut.csv <==
0, 0.0122
250, 0.3993
500, 0.8881
750, 1.5956
1000, 2.1723
1250, 2.2033
1500, 2.4141
1750, 2.4071
2000, 2.6040
2250, 2.9708
2500, 3.6256
2750, 4.2039
3000, 4.2811
3250, 4.5357
3500, 4.9268
3750, 5.4492


==> cmmtest_len-time-lower-cut.csv <==
0, 0.0000
250, 0.2100
500, 0.4500
750, 0.6840
1000, 0.8040
1250, 0.8520
1500, 0.8580
1750, 0.9300
2000, 1.2240
2250, 1.2720
2500, 1.3920
2750, 1.8540
3000, 1.7040
3250, 2.2680
3500, 2.4060
3750, 2.6820


==> cmmtest_len-time-upper-cut.csv <==
0, 0.0160
250, 0.5760
500, 1.2780
750, 2.3220
1000, 3.1920
1250, 3.7740
1500, 3.8760
1750, 3.8760
2000, 3.7980
2250, 4.3020
2500, 4.5720
2750, 5.8260
3000, 6.3660
3250, 6.3600
3500, 6.9260
3750, 7.7220


==> cmmtest_locks-time-fixed-cut.csv <==
0, 4.8747
62, 3.9422
125, 3.2796
187, 2.8386
250, 2.4833
312, 2.0647
375, 2.0020
437, 1.9476
500, 1.6951
562, 1.8493
625, 1.3610
687, 1.0568
750, 0.9751
812, 1.0760
875, 1.0870
937, 0.8220


==> cmmtest_locks-time-fixed-lower-cut.csv <==
0.0, 3.5580
62, 2.6720
125, 1.7140
187, 1.6620
250, 1.4120
312, 1.1960
375, 1.0080
437, 1.0740
500, 0.8220
562, 0.9720
625, 0.5520
687, 0.3360
750, 0.5400
812, 0.5360
875, 0.5060
937, 0.3360


==> cmmtest_locks-time-fixed-upper-cut.csv <==
0.0, 5.9760
62, 4.9900
125, 4.9080
187, 3.8280
250, 3.0060
312, 3.1020
375, 2.5260
437, 2.5880
500, 2.5780
562, 2.3500
625, 1.6500
687, 1.6860
750, 1.2840
812, 1.4840
875, 1.2990
937, 1.2840


==> tc_len-time-cut.csv <==
0, 0.0002
250, 0.0021
500, 0.0036
750, 0.0052
1000, 0.0068
1250, 0.0087
1500, 0.0107
1750, 0.0126
2000, 0.0145
2250, 0.0164
2500, 0.0183
2750, 0.0198
3000, 0.0220
3250, 0.0231
3500, 0.0256
3750, 0.0263


==> tc_len-time-lower-cut.csv <==
0, 0.0001
250, 0.0015
500, 0.0026
750, 0.0040
1000, 0.0055
1250, 0.0068
1500, 0.0090
1750, 0.0103
2000, 0.0122
2250, 0.0138
2500, 0.0160
2750, 0.0170
3000, 0.0188
3250, 0.0192
3500, 0.0222
3750, 0.0230


==> tc_len-time-upper-cut.csv <==
0, 0.0001
250, 0.0028
500, 0.0047
750, 0.0061
1000, 0.0080
1250, 0.0098
1500, 0.0128
1750, 0.0147
2000, 0.0166
2250, 0.0185
2500, 0.0205
2750, 0.0234
3000, 0.0250
3250, 0.0264
3500, 0.0290
3750, 0.0296


==> tc_locks-time-fixed-cut.csv <==
0, 0.0111
62, 0.0121
125, 0.0127
187, 0.0131
250, 0.0138
312, 0.0131
375, 0.0140
437, 0.0138
500, 0.0148
562, 0.0138
625, 0.0136
687, 0.0131
750, 0.0132
812, 0.0130
875, 0.0141
937, 0.0144


==> tc_locks-time-fixed-lower-cut.csv <==
0.0, 0.0102
62, 0.0110
125, 0.0118
187, 0.0119
250, 0.0129
312, 0.0120
375, 0.0122
437, 0.0127
500, 0.0125
562, 0.0133
625, 0.0120
687, 0.0124
750, 0.0126
812, 0.0124
875, 0.0124
937, 0.0128


==> tc_locks-time-fixed-upper-cut.csv <==
0.0, 0.0122
62, 0.0134
125, 0.0137
187, 0.0140
250, 0.0149
312, 0.0152
375, 0.0151
437, 0.0154
500, 0.0155
562, 0.0155
625, 0.0153
687, 0.0152
750, 0.0145
812, 0.0144
875, 0.0150
937, 0.0154

